A Probabilistic Model of Activity Recognition with Loose Clothing

Human activity recognition has become an attractive research area with the development of on-body wearable sensing technology. With comfortable electronic-textiles, sensors can be embedded into clothing so that it is possible to record human movement outside the laboratory for long periods. However, a long-standing issue is how to deal with motion artefacts introduced by movement of clothing with respect to the body. Surprisingly, recent empirical findings suggest that cloth-attached sensor can actually achieve higher accuracy of activity recognition than rigid-attached sensor, particularly when predicting from short time-windows. In this work, a probabilistic model is introduced in which this improved accuracy and resposiveness is explained by the increased statistical distance between movements recorded via fabric sensing. The predictions of the model are verified in simulated and real human motion capture experiments, where it is evident that this counterintuitive effect is closely captured.

==> data/fabric_cdf.dat <==
-2	0
-1.99000000000000	0.000150127866577176
-1.98000000000000	0.000424838965296260
-1.97000000000000	0.000780872024803244
-1.96000000000000	0.00120283817689879
-1.95000000000000	0.00168186860268142
-1.94000000000000	0.00221199622620954
-1.93000000000000	0.00278885303832628
-1.92000000000000	0.00340906459763717
-1.91000000000000	0.00406992416784302
-1.90000000000000	0.00476919942233606
-1.89000000000000	0.00550500947273629
-1.88000000000000	0.00627574237806922
-1.87000000000000	0.00707999745605336
-1.86000000000000	0.00791654355947646
-1.85000000000000	0.00878428804996547
-1.84000000000000	0.00968225318217269
-1.83000000000000	0.0106095577676453
-1.82000000000000	0.0115654026918290
-1.81000000000000	0.0125490593022512
-1.80000000000000	0.0135598599754838
-1.79000000000000	0.0145971903642326
-1.78000000000000	0.0156604829586562
-1.77000000000000	0.0167492116889270
-1.76000000000000	0.0178628873622951
-1.75000000000000	0.0190010537759672
-1.74000000000000	0.0201632843824997
-1.73000000000000	0.0213491794108248
-1.72000000000000	0.0225583633660136
-1.71000000000000	0.0237904828461656
-1.70000000000000	0.0250452046266358
-1.69000000000000	0.0263222139710425
-1.68000000000000	0.0276212131357708
-1.67000000000000	0.0289419200404733
-1.66000000000000	0.0302840670816947
-1.65000000000000	0.0316474000704891
-1.64000000000000	0.0330316772779326
-1.63000000000000	0.0344366685749177
-1.62000000000000	0.0358621546546590
-1.61000000000000	0.0373079263280301
-1.60000000000000	0.0387737838832563
-1.59000000000000	0.0402595365026677
-1.58000000000000	0.0417650017301992
-1.57000000000000	0.0432900049841635
-1.56000000000000	0.0448343791105253
-1.55000000000000	0.0463979639725094
-1.54000000000000	0.0479806060728887
-1.53000000000000	0.0495821582057375
-1.52000000000000	0.0512024791348167
-1.51000000000000	0.0528414332960854
-1.50000000000000	0.0544988905221147
-1.49000000000000	0.0561747257864291
-1.48000000000000	0.0578688189660156
-1.47000000000000	0.0595810546204264
-1.46000000000000	0.0613113217860693
-1.45000000000000	0.0630595137844218
-1.44000000000000	0.0648255280430347
-1.43000000000000	0.0666092659283028
-1.42000000000000	0.0684106325890802
-1.41000000000000	0.0702295368103068
-1.40000000000000	0.0720658908758909
-1.39000000000000	0.0739196104401628
-1.38000000000000	0.0757906144072796
-1.37000000000000	0.0776788248180122
-1.36000000000000	0.0795841667434023
-1.35000000000000	0.0815065681848172
-1.34000000000000	0.0834459599799742
-1.33000000000000	0.0854022757145418
-1.32000000000000	0.0873754516389571
-1.31000000000000	0.0893654265901319
-1.30000000000000	0.0913721419177439
-1.29000000000000	0.0933955414148345
-1.28000000000000	0.0954355712524621
-1.27000000000000	0.0974921799181705
-1.26000000000000	0.0995653181580617
-1.25000000000000	0.101654938922271
-1.24000000000000	0.103760997313662
-1.23000000000000	0.105883450539577
-1.22000000000000	0.108022257866474
-1.21000000000000	0.110177380577326
-1.20000000000000	0.112348781931633
-1.19000000000000	0.114536427127935
-1.18000000000000	0.116740283268708
-1.17000000000000	0.118960319327546
-1.16000000000000	0.121196506118517
-1.15000000000000	0.123448816267637
-1.14000000000000	0.125717224186341
-1.13000000000000	0.128001706046913
-1.12000000000000	0.130302239759782
-1.11000000000000	0.132618804952642
-1.10000000000000	0.134951382951318
-1.09000000000000	0.137299956762352
-1.08000000000000	0.139664511057240
-1.07000000000000	0.142045032158297
-1.06000000000000	0.144441508026099
-1.05000000000000	0.146853928248480
-1.04000000000000	0.149282284031051
-1.03000000000000	0.151726568189217
-1.02000000000000	0.154186775141674
-1.01000000000000	0.156662900905366
-1	0.159154943091895
-0.990000000000000	0.161662900905366
-0.980000000000000	0.164186775141674
-0.970000000000000	0.166726568189217
-0.960000000000000	0.169282284031051
-0.950000000000000	0.171853928248480
-0.940000000000000	0.174441508026099
-0.930000000000000	0.177045032158297
-0.920000000000000	0.179664511057240
-0.910000000000000	0.182299956762352
-0.900000000000000	0.184951382951318
-0.890000000000000	0.187618804952642
-0.880000000000000	0.190302239759782
-0.870000000000000	0.193001706046913
-0.860000000000000	0.195717224186341
-0.850000000000000	0.198448816267637
-0.840000000000000	0.201196506118517
-0.830000000000000	0.203960319327546
-0.820000000000000	0.206740283268708
-0.810000000000000	0.209536427127935
-0.800000000000000	0.212348781931633
-0.790000000000000	0.215177380577326
-0.780000000000000	0.218022257866474
-0.770000000000000	0.220883450539577
-0.760000000000000	0.223760997313662
-0.750000000000000	0.226654938922271
-0.740000000000000	0.229565318158062
-0.730000000000000	0.232492179918171
-0.720000000000000	0.235435571252462
-0.710000000000000	0.238395541414835
-0.700000000000000	0.241372141917744
-0.690000000000000	0.244365426590132
-0.680000000000000	0.247375451638957
-0.670000000000000	0.250402275714542
-0.660000000000000	0.253445959979974
-0.650000000000000	0.256506568184817
-0.640000000000000	0.259584166743402
-0.630000000000000	0.262678824818012
-0.620000000000000	0.265790614407280
-0.610000000000000	0.268919610440163
-0.600000000000000	0.272065890875891
-0.590000000000000	0.275229536810307
-0.580000000000000	0.278410632589080
-0.570000000000000	0.281609265928303
-0.560000000000000	0.284825528043035
-0.550000000000000	0.288059513784422
-0.540000000000000	0.291311321786069
-0.530000000000000	0.294581054620426
-0.520000000000000	0.297868818966016
-0.510000000000000	0.301174725786429
-0.500000000000000	0.304498890522115
-0.490000000000000	0.307841433296085
-0.480000000000000	0.311202479134817
-0.470000000000000	0.314582158205738
-0.460000000000000	0.317980606072889
-0.450000000000000	0.321397963972509
-0.440000000000000	0.324834379110525
-0.430000000000000	0.328290004984164
-0.420000000000000	0.331765001730199
-0.410000000000000	0.335259536502668
-0.400000000000000	0.338773783883256
-0.390000000000000	0.342307926328030
-0.380000000000000	0.345862154654659
-0.370000000000000	0.349436668574918
-0.360000000000000	0.353031677277933
-0.350000000000000	0.356647400070489
-0.340000000000000	0.360284067081695
-0.330000000000000	0.363941920040473
-0.320000000000000	0.367621213135771
-0.310000000000000	0.371322213971043
-0.300000000000000	0.375045204626636
-0.290000000000000	0.378790482846166
-0.280000000000000	0.382558363366014
-0.270000000000000	0.386349179410825
-0.260000000000000	0.390163284382500
-0.250000000000000	0.394001053775967
-0.240000000000000	0.397862887362295
-0.230000000000000	0.401749211688927
-0.220000000000000	0.405660482958656
-0.210000000000000	0.409597190364233
-0.200000000000000	0.413559859975484
-0.190000000000000	0.417549059302251
-0.180000000000000	0.421565402691829
-0.170000000000000	0.425609557767645
-0.160000000000000	0.429682253182173
-0.150000000000000	0.433784288049966
-0.140000000000000	0.437916543559476
-0.130000000000000	0.442079997456053
-0.120000000000000	0.446275742378069
-0.110000000000000	0.450505009472736
-0.100000000000000	0.454769199422336
-0.0900000000000000	0.459069924167843
-0.0800000000000000	0.463409064597637
-0.0700000000000000	0.467788853038326
-0.0600000000000000	0.472211996226210
-0.0500000000000000	0.476681868602681
-0.0400000000000000	0.481202838176899
-0.0300000000000000	0.485780872024803
-0.0200000000000000	0.490424838965296
-0.0100000000000000	0.495150127866577
0	0.500000000000000
0	0.500000000000000
0	0.500000000000000
0.0100000000000000	0.504849872133423
0.0200000000000000	0.509575161034704
0.0300000000000000	0.514219127975197
0.0400000000000000	0.518797161823101
0.0500000000000000	0.523318131397319
0.0600000000000000	0.527788003773790
0.0700000000000000	0.532211146961674
0.0800000000000000	0.536590935402363
0.0900000000000000	0.540930075832157
0.100000000000000	0.545230800577664
0.110000000000000	0.549494990527264
0.120000000000000	0.553724257621931
0.130000000000000	0.557920002543947
0.140000000000000	0.562083456440524
0.150000000000000	0.566215711950035
0.160000000000000	0.570317746817827
0.170000000000000	0.574390442232355
0.180000000000000	0.578434597308171
0.190000000000000	0.582450940697749
0.200000000000000	0.586440140024516
0.210000000000000	0.590402809635767
0.220000000000000	0.594339517041344
0.230000000000000	0.598250788311073
0.240000000000000	0.602137112637705
0.250000000000000	0.605998946224033
0.260000000000000	0.609836715617500
0.270000000000000	0.613650820589175
0.280000000000000	0.617441636633986
0.290000000000000	0.621209517153834
0.300000000000000	0.624954795373364
0.310000000000000	0.628677786028958
0.320000000000000	0.632378786864229
0.330000000000000	0.636058079959527
0.340000000000000	0.639715932918305
0.350000000000000	0.643352599929511
0.360000000000000	0.646968322722067
0.370000000000000	0.650563331425082
0.380000000000000	0.654137845345341
0.390000000000000	0.657692073671970
0.400000000000000	0.661226216116744
0.410000000000000	0.664740463497332
0.420000000000000	0.668234998269801
0.430000000000000	0.671709995015837
0.440000000000000	0.675165620889475
0.450000000000000	0.678602036027491
0.460000000000000	0.682019393927111
0.470000000000000	0.685417841794263
0.480000000000000	0.688797520865183
0.490000000000000	0.692158566703915
0.500000000000000	0.695501109477885
0.510000000000000	0.698825274213571
0.520000000000000	0.702131181033984
0.530000000000000	0.705418945379574
0.540000000000000	0.708688678213931
0.550000000000000	0.711940486215578
0.560000000000000	0.715174471956965
0.570000000000000	0.718390734071697
0.580000000000000	0.721589367410920
0.590000000000000	0.724770463189693
0.600000000000000	0.727934109124109
0.610000000000000	0.731080389559837
0.620000000000000	0.734209385592720
0.630000000000000	0.737321175181988
0.640000000000000	0.740415833256598
0.650000000000000	0.743493431815183
0.660000000000000	0.746554040020026
0.670000000000000	0.749597724285458
0.680000000000000	0.752624548361043
0.690000000000000	0.755634573409868
0.700000000000000	0.758627858082256
0.710000000000000	0.761604458585166
0.720000000000000	0.764564428747538
0.730000000000000	0.767507820081830
0.740000000000000	0.770434681841938
0.750000000000000	0.773345061077729
0.760000000000000	0.776239002686338
0.770000000000000	0.779116549460423
0.780000000000000	0.781977742133526
0.790000000000000	0.784822619422674
0.800000000000000	0.787651218068367
0.810000000000000	0.790463572872065
0.820000000000000	0.793259716731292
0.830000000000000	0.796039680672455
0.840000000000000	0.798803493881483
0.850000000000000	0.801551183732363
0.860000000000000	0.804282775813659
0.870000000000000	0.806998293953087
0.880000000000000	0.809697760240218
0.890000000000000	0.812381195047358
0.900000000000000	0.815048617048682
0.910000000000000	0.817700043237648
0.920000000000000	0.820335488942760
0.930000000000000	0.822954967841703
0.940000000000000	0.825558491973901
0.950000000000000	0.828146071751520
0.960000000000000	0.830717715968949
0.970000000000000	0.833273431810783
0.980000000000000	0.835813224858326
0.990000000000000	0.838337099094634
1	0.840845056908105
1.01000000000000	0.843337099094634
1.02000000000000	0.845813224858326
1.03000000000000	0.848273431810783
1.04000000000000	0.850717715968949
1.05000000000000	0.853146071751520
1.06000000000000	0.855558491973901
1.07000000000000	0.857954967841703
1.08000000000000	0.860335488942760
1.09000000000000	0.862700043237648
1.10000000000000	0.865048617048682
1.11000000000000	0.867381195047358
1.12000000000000	0.869697760240218
1.13000000000000	0.871998293953087
1.14000000000000	0.874282775813659
1.15000000000000	0.876551183732363
1.16000000000000	0.878803493881483
1.17000000000000	0.881039680672454
1.18000000000000	0.883259716731291
1.19000000000000	0.885463572872065
1.20000000000000	0.887651218068367
1.21000000000000	0.889822619422674
1.22000000000000	0.891977742133526
1.23000000000000	0.894116549460423
1.24000000000000	0.896239002686338
1.25000000000000	0.898345061077729
1.26000000000000	0.900434681841938
1.27000000000000	0.902507820081830
1.28000000000000	0.904564428747538
1.29000000000000	0.906604458585166
1.30000000000000	0.908627858082256
1.31000000000000	0.910634573409868
1.32000000000000	0.912624548361043
1.33000000000000	0.914597724285458
1.34000000000000	0.916554040020026
1.35000000000000	0.918493431815183
1.36000000000000	0.920415833256598
1.37000000000000	0.922321175181988
1.38000000000000	0.924209385592720
1.39000000000000	0.926080389559837
1.40000000000000	0.927934109124109
1.41000000000000	0.929770463189693
1.42000000000000	0.931589367410920
1.43000000000000	0.933390734071697
1.44000000000000	0.935174471956965
1.45000000000000	0.936940486215578
1.46000000000000	0.938688678213931
1.47000000000000	0.940418945379574
1.48000000000000	0.942131181033985
1.49000000000000	0.943825274213571
1.50000000000000	0.945501109477885
1.51000000000000	0.947158566703915
1.52000000000000	0.948797520865183
1.53000000000000	0.950417841794263
1.54000000000000	0.952019393927111
1.55000000000000	0.953602036027491
1.56000000000000	0.955165620889475
1.57000000000000	0.956709995015837
1.58000000000000	0.958234998269801
1.59000000000000	0.959740463497332
1.60000000000000	0.961226216116744
1.61000000000000	0.962692073671970
1.62000000000000	0.964137845345341
1.63000000000000	0.965563331425082
1.64000000000000	0.966968322722067
1.65000000000000	0.968352599929511
1.66000000000000	0.969715932918305
1.67000000000000	0.971058079959527
1.68000000000000	0.972378786864229
1.69000000000000	0.973677786028958
1.70000000000000	0.974954795373364
1.71000000000000	0.976209517153834
1.72000000000000	0.977441636633986
1.73000000000000	0.978650820589175
1.74000000000000	0.979836715617500
1.75000000000000	0.980998946224033
1.76000000000000	0.982137112637705
1.77000000000000	0.983250788311073
1.78000000000000	0.984339517041344
1.79000000000000	0.985402809635767
1.80000000000000	0.986440140024516
1.81000000000000	0.987450940697749
1.82000000000000	0.988434597308171
1.83000000000000	0.989390442232355
1.84000000000000	0.990317746817827
1.85000000000000	0.991215711950035
1.86000000000000	0.992083456440524
1.87000000000000	0.992920002543947
1.88000000000000	0.993724257621931
1.89000000000000	0.994494990527264
1.90000000000000	0.995230800577664
1.91000000000000	0.995930075832157
1.92000000000000	0.996590935402363
1.93000000000000	0.997211146961674
1.94000000000000	0.997788003773791
1.95000000000000	0.998318131397319
1.96000000000000	0.998797161823101
1.97000000000000	0.999219127975197
1.98000000000000	0.999575161034704
1.99000000000000	0.999849872133423
2	1


==> data/fabric_pdf.dat <==
-2	0
-1.99000000000000	0
-1.98000000000000	0
-1.97000000000000	0
-1.96000000000000	0
-1.95000000000000	0
-1.94000000000000	0
-1.93000000000000	0
-1.92000000000000	0
-1.91000000000000	0
-1.90000000000000	0
-1.89000000000000	0
-1.88000000000000	0
-1.87000000000000	0
-1.86000000000000	0
-1.85000000000000	0
-1.84000000000000	0
-1.83000000000000	0
-1.82000000000000	0
-1.81000000000000	0
-1.80000000000000	0
-1.79000000000000	0
-1.78000000000000	0
-1.77000000000000	0
-1.76000000000000	0
-1.75000000000000	0
-1.74000000000000	0
-1.73000000000000	0
-1.72000000000000	0
-1.71000000000000	0
-1.70000000000000	0
-1.69000000000000	0
-1.68000000000000	0
-1.67000000000000	0
-1.66000000000000	0
-1.65000000000000	0
-1.64000000000000	0
-1.63000000000000	0
-1.62000000000000	0
-1.61000000000000	0
-1.60000000000000	0
-1.59000000000000	0
-1.58000000000000	0
-1.57000000000000	0
-1.56000000000000	0
-1.55000000000000	0
-1.54000000000000	0
-1.53000000000000	0
-1.52000000000000	0
-1.51000000000000	0
-1.50000000000000	0
-1.49000000000000	0
-1.48000000000000	0
-1.47000000000000	0
-1.46000000000000	0
-1.45000000000000	0
-1.44000000000000	0
-1.43000000000000	0
-1.42000000000000	0
-1.41000000000000	0
-1.40000000000000	0
-1.39000000000000	0
-1.38000000000000	0
-1.37000000000000	0
-1.36000000000000	0
-1.35000000000000	0
-1.34000000000000	0
-1.33000000000000	0
-1.32000000000000	0
-1.31000000000000	0
-1.30000000000000	0
-1.29000000000000	0
-1.28000000000000	0
-1.27000000000000	0
-1.26000000000000	0
-1.25000000000000	0
-1.24000000000000	0
-1.23000000000000	0
-1.22000000000000	0
-1.21000000000000	0
-1.20000000000000	0
-1.19000000000000	0
-1.18000000000000	0
-1.17000000000000	0
-1.16000000000000	0
-1.15000000000000	0
-1.14000000000000	0
-1.13000000000000	0
-1.12000000000000	0
-1.11000000000000	0
-1.10000000000000	0
-1.09000000000000	0
-1.08000000000000	0
-1.07000000000000	0
-1.06000000000000	0
-1.05000000000000	0
-1.04000000000000	0
-1.03000000000000	0
-1.02000000000000	0
-1.01000000000000	0
-1	Inf
-0.990000000000000	2.25643895684032
-0.980000000000000	1.59956736292783
-0.970000000000000	1.30935191239651
-0.960000000000000	1.13682102208497
-0.950000000000000	1.01940748825036
-0.940000000000000	0.932982799489785
-0.930000000000000	0.866009094414555
-0.920000000000000	0.812184167951746
-0.910000000000000	0.767736500853707
-0.900000000000000	0.730252961371093
-0.890000000000000	0.698108430456921
-0.880000000000000	0.670163205360361
-0.870000000000000	0.645591268323585
-0.860000000000000	0.623777402183195
-0.850000000000000	0.604252747196826
-0.840000000000000	0.586652903529759
-0.830000000000000	0.570689814881805
-0.820000000000000	0.556132378441912
-0.810000000000000	0.542792751466792
-0.800000000000000	0.530516476972985
-0.790000000000000	0.519175230570703
-0.780000000000000	0.508661404089258
-0.770000000000000	0.498884000534724
-0.760000000000000	0.489765481047806
-0.750000000000000	0.481239313540334
-0.740000000000000	0.473248045677172
-0.730000000000000	0.465741774642629
-0.720000000000000	0.458676920642157
-0.710000000000000	0.452015235388663
-0.700000000000000	0.445722994172385
-0.690000000000000	0.439770332662678
-0.680000000000000	0.434130698776785
-0.670000000000000	0.428780396750929
-0.660000000000000	0.423698205635131
-0.650000000000000	0.418865058274153
-0.640000000000000	0.414263769763805
-0.630000000000000	0.409878806621287
-0.620000000000000	0.405696089650607
-0.610000000000000	0.401702824844085
-0.600000000000000	0.397887357729738
-0.590000000000000	0.394239047420114
-0.580000000000000	0.390748157291457
-0.570000000000000	0.387405759761516
-0.560000000000000	0.384203653068757
-0.550000000000000	0.381134288307654
-0.540000000000000	0.378190705261157
-0.530000000000000	0.375366475805795
-0.520000000000000	0.372655653857403
-0.510000000000000	0.370052730984472
-0.500000000000000	0.367552596947861
-0.490000000000000	0.365150504535340
-0.480000000000000	0.362842038151049
-0.470000000000000	0.360623085696882
-0.460000000000000	0.358489813347456
-0.450000000000000	0.356438642875030
-0.440000000000000	0.354466231227010
-0.430000000000000	0.352569452098079
-0.420000000000000	0.350745379272531
-0.410000000000000	0.348991271541134
-0.400000000000000	0.347304559021428
-0.390000000000000	0.345682830731581
-0.380000000000000	0.344123823286158
-0.370000000000000	0.342625410597952
-0.360000000000000	0.341185594483707
-0.350000000000000	0.339802496083452
-0.340000000000000	0.338474348013493
-0.330000000000000	0.337199487182168
-0.320000000000000	0.335976348205356
-0.310000000000000	0.334803457365642
-0.300000000000000	0.333679427065147
-0.290000000000000	0.332602950727374
-0.280000000000000	0.331572798108115
-0.270000000000000	0.330587810979701
-0.260000000000000	0.329646899156484
-0.250000000000000	0.328749036832800
-0.240000000000000	0.327893259207505
-0.230000000000000	0.327078659371823
-0.220000000000000	0.326304385439515
-0.210000000000000	0.325569637900475
-0.200000000000000	0.324873667180698
-0.190000000000000	0.324215771393224
-0.180000000000000	0.323595294266163
-0.170000000000000	0.323011623235249
-0.160000000000000	0.322464187689580
-0.150000000000000	0.321952457360315
-0.140000000000000	0.321475940843075
-0.130000000000000	0.321034184245721
-0.120000000000000	0.320626769954005
-0.110000000000000	0.320253315508327
-0.100000000000000	0.319913472585565
-0.0900000000000000	0.319606926080532
-0.0800000000000000	0.319333393282248
-0.0700000000000000	0.319092623140739
-0.0600000000000000	0.318884395620593
-0.0500000000000000	0.318708521137971
-0.0400000000000000	0.318564840078236
-0.0300000000000000	0.318453222391774
-0.0200000000000000	0.318373567265989
-0.0100000000000000	0.318325802871861
0	0.318309886183791
0	0.318309886183791
0	0.318309886183791
0.0100000000000000	0.318325802871861
0.0200000000000000	0.318373567265989
0.0300000000000000	0.318453222391774
0.0400000000000000	0.318564840078236
0.0500000000000000	0.318708521137971
0.0600000000000000	0.318884395620593
0.0700000000000000	0.319092623140739
0.0800000000000000	0.319333393282248
0.0900000000000000	0.319606926080532
0.100000000000000	0.319913472585565
0.110000000000000	0.320253315508327
0.120000000000000	0.320626769954005
0.130000000000000	0.321034184245721
0.140000000000000	0.321475940843075
0.150000000000000	0.321952457360315
0.160000000000000	0.322464187689580
0.170000000000000	0.323011623235249
0.180000000000000	0.323595294266163
0.190000000000000	0.324215771393224
0.200000000000000	0.324873667180698
0.210000000000000	0.325569637900475
0.220000000000000	0.326304385439515
0.230000000000000	0.327078659371823
0.240000000000000	0.327893259207505
0.250000000000000	0.328749036832800
0.260000000000000	0.329646899156484
0.270000000000000	0.330587810979701
0.280000000000000	0.331572798108115
0.290000000000000	0.332602950727374
0.300000000000000	0.333679427065147
0.310000000000000	0.334803457365642
0.320000000000000	0.335976348205356
0.330000000000000	0.337199487182168
0.340000000000000	0.338474348013493
0.350000000000000	0.339802496083452
0.360000000000000	0.341185594483707
0.370000000000000	0.342625410597952
0.380000000000000	0.344123823286158
0.390000000000000	0.345682830731581
0.400000000000000	0.347304559021428
0.410000000000000	0.348991271541134
0.420000000000000	0.350745379272531
0.430000000000000	0.352569452098079
0.440000000000000	0.354466231227010
0.450000000000000	0.356438642875030
0.460000000000000	0.358489813347456
0.470000000000000	0.360623085696882
0.480000000000000	0.362842038151049
0.490000000000000	0.365150504535340
0.500000000000000	0.367552596947861
0.510000000000000	0.370052730984472
0.520000000000000	0.372655653857403
0.530000000000000	0.375366475805795
0.540000000000000	0.378190705261157
0.550000000000000	0.381134288307654
0.560000000000000	0.384203653068757
0.570000000000000	0.387405759761516
0.580000000000000	0.390748157291457
0.590000000000000	0.394239047420114
0.600000000000000	0.397887357729738
0.610000000000000	0.401702824844085
0.620000000000000	0.405696089650607
0.630000000000000	0.409878806621287
0.640000000000000	0.414263769763805
0.650000000000000	0.418865058274153
0.660000000000000	0.423698205635131
0.670000000000000	0.428780396750929
0.680000000000000	0.434130698776785
0.690000000000000	0.439770332662678
0.700000000000000	0.445722994172385
0.710000000000000	0.452015235388663
0.720000000000000	0.458676920642157
0.730000000000000	0.465741774642629
0.740000000000000	0.473248045677172
0.750000000000000	0.481239313540334
0.760000000000000	0.489765481047806
0.770000000000000	0.498884000534724
0.780000000000000	0.508661404089258
0.790000000000000	0.519175230570703
0.800000000000000	0.530516476972985
0.810000000000000	0.542792751466792
0.820000000000000	0.556132378441912
0.830000000000000	0.570689814881805
0.840000000000000	0.586652903529759
0.850000000000000	0.604252747196826
0.860000000000000	0.623777402183195
0.870000000000000	0.645591268323585
0.880000000000000	0.670163205360361
0.890000000000000	0.698108430456921
0.900000000000000	0.730252961371093
0.910000000000000	0.767736500853707
0.920000000000000	0.812184167951746
0.930000000000000	0.866009094414555
0.940000000000000	0.932982799489785
0.950000000000000	1.01940748825036
0.960000000000000	1.13682102208497
0.970000000000000	1.30935191239651
0.980000000000000	1.59956736292783
0.990000000000000	2.25643895684032
1	Inf
1.01000000000000	0
1.02000000000000	0
1.03000000000000	0
1.04000000000000	0
1.05000000000000	0
1.06000000000000	0
1.07000000000000	0
1.08000000000000	0
1.09000000000000	0
1.10000000000000	0
1.11000000000000	0
1.12000000000000	0
1.13000000000000	0
1.14000000000000	0
1.15000000000000	0
1.16000000000000	0
1.17000000000000	0
1.18000000000000	0
1.19000000000000	0
1.20000000000000	0
1.21000000000000	0
1.22000000000000	0
1.23000000000000	0
1.24000000000000	0
1.25000000000000	0
1.26000000000000	0
1.27000000000000	0
1.28000000000000	0
1.29000000000000	0
1.30000000000000	0
1.31000000000000	0
1.32000000000000	0
1.33000000000000	0
1.34000000000000	0
1.35000000000000	0
1.36000000000000	0
1.37000000000000	0
1.38000000000000	0
1.39000000000000	0
1.40000000000000	0
1.41000000000000	0
1.42000000000000	0
1.43000000000000	0
1.44000000000000	0
1.45000000000000	0
1.46000000000000	0
1.47000000000000	0
1.48000000000000	0
1.49000000000000	0
1.50000000000000	0
1.51000000000000	0
1.52000000000000	0
1.53000000000000	0
1.54000000000000	0
1.55000000000000	0
1.56000000000000	0
1.57000000000000	0
1.58000000000000	0
1.59000000000000	0
1.60000000000000	0
1.61000000000000	0
1.62000000000000	0
1.63000000000000	0
1.64000000000000	0
1.65000000000000	0
1.66000000000000	0
1.67000000000000	0
1.68000000000000	0
1.69000000000000	0
1.70000000000000	0
1.71000000000000	0
1.72000000000000	0
1.73000000000000	0
1.74000000000000	0
1.75000000000000	0
1.76000000000000	0
1.77000000000000	0
1.78000000000000	0
1.79000000000000	0
1.80000000000000	0
1.81000000000000	0
1.82000000000000	0
1.83000000000000	0
1.84000000000000	0
1.85000000000000	0
1.86000000000000	0
1.87000000000000	0
1.88000000000000	0
1.89000000000000	0
1.90000000000000	0
1.91000000000000	0
1.92000000000000	0
1.93000000000000	0
1.94000000000000	0
1.95000000000000	0
1.96000000000000	0
1.97000000000000	0
1.98000000000000	0
1.99000000000000	0
2	0

==> data/fabric_pos.dat <==
0	-0.220061685019201
0.100000000000000	-0.0228804534462772
0.200000000000000	-0.0541089959693937
0.300000000000000	0.275591033063787
0.400000000000000	0.132987463365840
0.500000000000000	0.605035089869758
0.600000000000000	0.466630951777523
0.700000000000000	0.893038383232980
0.800000000000000	0.538380243348590
0.900000000000000	1.04381663940021
1	0.639584525830461
1.10000000000000	0.741041986973312
1.20000000000000	1.17278489435077
1.30000000000000	1.06778596589366
1.40000000000000	1.16161426132663
1.50000000000000	0.823151300032570
1.60000000000000	0.752403940359438
1.70000000000000	1.20009114408190
1.80000000000000	0.930499353577160
1.90000000000000	0.889164548294313
2	0.937920412883559
2.10000000000000	0.795508199218082
2.20000000000000	0.938904193851760
2.30000000000000	0.720498875483594
2.40000000000000	0.693650471072651
2.50000000000000	0.409928541514223
2.60000000000000	0.791673834620089
2.70000000000000	0.699634323006489
2.80000000000000	0.202583493035138
2.90000000000000	0.279134157552201
3	-0.0646902074055000
3.10000000000000	-0.244339459412819
3.20000000000000	-0.188086343393774
3.30000000000000	-0.167108519263862
3.40000000000000	-0.270297602091076
3.50000000000000	-0.525564220779963
3.60000000000000	-0.269719309963827
3.70000000000000	-0.360359430317360
3.80000000000000	-0.682094081966197
3.90000000000000	-0.476737287597419
4	-0.619794667853860
4.10000000000000	-0.667977463831613
4.20000000000000	-0.634678721771779
4.30000000000000	-0.985775875475782
4.40000000000000	-0.987607303427943
4.50000000000000	-0.828922562104328
4.60000000000000	-0.943107992537693
4.70000000000000	-1.07513575346006
4.80000000000000	-0.794474971118566
4.90000000000000	-0.683238534188548
5	-1.13715429665060
5.10000000000000	-1.04433646610539
5.20000000000000	-0.651169797761742
5.30000000000000	-0.827959726566008
5.40000000000000	-0.809841639054487
5.50000000000000	-0.740815132551828
5.60000000000000	-0.907171897127479
5.70000000000000	-0.783908802346462
5.80000000000000	-0.477815420512769
5.90000000000000	-0.101790076981141
6	-0.0835378417652456
6.10000000000000	-0.362691846334717
6.20000000000000	0.150353291296803

==> data/introduction_F.dat <==
0	0.770251297029034
0.0250000000000000	0.538640578426147
0.0500000000000000	0.215145394889968
0.0750000000000000	-0.160351080044148
0.100000000000000	-0.544602031699315
0.125000000000000	-0.793376329877092
0.150000000000000	-0.924017749213524
0.175000000000000	-0.898880538182583
0.200000000000000	-0.713084413878023
0.225000000000000	-0.416558424494515
0.250000000000000	-0.0472486466600094
0.275000000000000	0.293890636614135
0.300000000000000	0.572592331198523
0.325000000000000	0.722814947180323
0.350000000000000	0.630900449736841
0.375000000000000	0.367845692962632
0.400000000000000	0.0394852427753043
0.425000000000000	-0.321490513480843
0.450000000000000	-0.638498674815488
0.475000000000000	-0.851789562201083
0.500000000000000	-0.947142782061582
0.525000000000000	-0.889150004880283
0.550000000000000	-0.673876971821997
0.575000000000000	-0.358610696078505
0.600000000000000	-0.0158947060192657
0.625000000000000	0.312405679147678
0.650000000000000	0.608811538490416
0.675000000000000	0.779696521484507
0.700000000000000	0.666083535427100
0.725000000000000	0.358640728588697
0.750000000000000	0.00508300235004389
0.775000000000000	-0.376495055898010
0.800000000000000	-0.682361155951317
0.825000000000000	-0.880785950791732
0.850000000000000	-0.955672014956190
0.875000000000000	-0.877692602241927
0.900000000000000	-0.644535209364137
0.925000000000000	-0.305122795426049
0.950000000000000	0.0645023237654760
0.975000000000000	0.409801109701252
1	0.714195616755138
1.02500000000000	0.919017336266509
1.05000000000000	0.894796116796432
1.07500000000000	0.659251139358356
1.10000000000000	0.366959733911960
1.12500000000000	0.0215708504456076
1.15000000000000	-0.364091629188597
1.17500000000000	-0.680709367890742
1.20000000000000	-0.876476285579140
1.22500000000000	-0.957969501985900
1.25000000000000	-0.876010781671159
1.27500000000000	-0.646051851128847
1.30000000000000	-0.312706004249600
1.32500000000000	0.0558529608300986
1.35000000000000	0.396797032787993
1.37500000000000	0.673411467914017
1.40000000000000	0.818123118275534
1.42500000000000	0.695800704262364
1.45000000000000	0.403269038734430
1.47500000000000	0.0576248789314433
1.50000000000000	-0.317946677278154
1.52500000000000	-0.633528294378665
1.55000000000000	-0.852044838537717
1.57500000000000	-0.931000307833230
1.60000000000000	-0.854011967955312
1.62500000000000	-0.619503112118869
1.65000000000000	-0.280631283364242
1.67500000000000	0.0809150905855591
1.70000000000000	0.418690732718168
1.72500000000000	0.707453318216970
1.75000000000000	0.879644715404426
1.77500000000000	0.795133231723341
1.80000000000000	0.533294791611920
1.82500000000000	0.225086155763614
1.85000000000000	-0.129702903392923
1.87500000000000	-0.488921757802821
1.90000000000000	-0.719541403569364
1.92500000000000	-0.857330560331559
1.95000000000000	-0.838980696604074
1.97500000000000	-0.682511318502279
2	-0.410672052496828
2.02500000000000	-0.0905254938470894
2.05000000000000	0.225566675926691
2.07500000000000	0.505334524622905
2.10000000000000	0.704525148473223
2.12500000000000	0.695515395415538
2.15000000000000	0.472103552095143
2.17500000000000	0.177604757149614
2.20000000000000	-0.162333225716838
2.22500000000000	-0.491069082281570
2.25000000000000	-0.705561270074856
2.27500000000000	-0.817762728153226
2.30000000000000	-0.767458273581152
2.32500000000000	-0.584710449061109
2.35000000000000	-0.276832170824918
2.37500000000000	0.0657937217037443
2.40000000000000	0.393388342881169
2.42500000000000	0.668486136242483
2.45000000000000	0.857901178025212
2.47500000000000	0.761331641501926
2.50000000000000	0.488381172619361
2.52500000000000	0.174991928762886
2.55000000000000	-0.180728138209612
2.57500000000000	-0.518143390219913
2.60000000000000	-0.740894518316077
2.62500000000000	-0.839866655654746
2.65000000000000	-0.794892971641802
2.67500000000000	-0.597924753545713
2.70000000000000	-0.297779846684035
2.72500000000000	0.0489604997409696
2.75000000000000	0.372050244389552
2.77500000000000	0.663906178438160
2.80000000000000	0.892904068654319
2.82500000000000	0.926345268753426
2.85000000000000	0.716222811193117
2.87500000000000	0.461772368588998
2.90000000000000	0.159900592391264
2.92500000000000	-0.158999617085495
2.95000000000000	-0.440869741495169
2.97500000000000	-0.590356560977258
3	-0.604922328420515


==> data/introduction_R.dat <==
0	0.811050462125251
0.0250000000000000	0.781888894728544
0.0500000000000000	0.612595634774644
0.0750000000000000	0.333158143690545
0.100000000000000	-0.00976807394004020
0.125000000000000	-0.327211706672473
0.150000000000000	-0.544121511536238
0.175000000000000	-0.620554249975599
0.200000000000000	-0.546253819759890
0.225000000000000	-0.347904106194956
0.250000000000000	-0.0722206788848927
0.275000000000000	0.247925879764845
0.300000000000000	0.527588614675387
0.325000000000000	0.699104280383516
0.350000000000000	0.745129102253189
0.375000000000000	0.664807153743928
0.400000000000000	0.464024806853419
0.425000000000000	0.169420898122218
0.450000000000000	-0.161522347941647
0.475000000000000	-0.445539796830069
0.500000000000000	-0.612956024896951
0.525000000000000	-0.646952826434615
0.550000000000000	-0.541328488088356
0.575000000000000	-0.321325334674786
0.600000000000000	-0.0331183506145399
0.625000000000000	0.291262791972310
0.650000000000000	0.551389379002771
0.675000000000000	0.728566172882145
0.700000000000000	0.775446921292299
0.725000000000000	0.670378184384596
0.750000000000000	0.442836870912763
0.775000000000000	0.135213869013207
0.800000000000000	-0.201480602752479
0.825000000000000	-0.480257378612348
0.850000000000000	-0.633227969276742
0.875000000000000	-0.642087559783466
0.900000000000000	-0.512272034477322
0.925000000000000	-0.270315116113193
0.950000000000000	0.0475489717619324
0.975000000000000	0.370924025257341
1	0.652643987116054
1.02500000000000	0.865904841991456
1.05000000000000	0.962609524810608
1.07500000000000	0.920338766714969
1.10000000000000	0.754078790290490
1.12500000000000	0.498742388635698
1.15000000000000	0.179752081628363
1.17500000000000	-0.167453768704623
1.20000000000000	-0.453543460796312
1.22500000000000	-0.607550173062340
1.25000000000000	-0.619893534751368
1.27500000000000	-0.493411618076568
1.30000000000000	-0.256995697842915
1.32500000000000	0.0405964456524188
1.35000000000000	0.357169135589275
1.37500000000000	0.624143134943576
1.40000000000000	0.799983482119395
1.42500000000000	0.832673869463695
1.45000000000000	0.726193604576955
1.47500000000000	0.503247265164541
1.50000000000000	0.200084091028539
1.52500000000000	-0.137946827440705
1.55000000000000	-0.420747959666339
1.57500000000000	-0.576391443737846
1.60000000000000	-0.590056235875335
1.62500000000000	-0.463063766527266
1.65000000000000	-0.230567088873706
1.67500000000000	0.0730916216804691
1.70000000000000	0.379768599508969
1.72500000000000	0.642432933650677
1.75000000000000	0.841563492480611
1.77500000000000	0.906734039597865
1.80000000000000	0.822688059824761
1.82500000000000	0.636771805479432
1.85000000000000	0.360232451628888
1.87500000000000	0.0224117607309913
1.90000000000000	-0.290061491564619
1.92500000000000	-0.499282973819159
1.95000000000000	-0.569423901373237
1.97500000000000	-0.504974134500597
2	-0.324583862030648
2.02500000000000	-0.0618144141032667
2.05000000000000	0.224320326753711
2.07500000000000	0.493201390505222
2.10000000000000	0.690409868682850
2.12500000000000	0.770596670896246
2.15000000000000	0.722905044710900
2.17500000000000	0.561660497488531
2.20000000000000	0.308936924220469
2.22500000000000	0.000352881994759358
2.25000000000000	-0.290767255554137
2.27500000000000	-0.467733821862166
2.30000000000000	-0.505995239847134
2.32500000000000	-0.414996733964517
2.35000000000000	-0.212667712799105
2.37500000000000	0.0785875710456572
2.40000000000000	0.384588817394830
2.42500000000000	0.645391135904617
2.45000000000000	0.822297637192261
2.47500000000000	0.874644302457410
2.50000000000000	0.793601573703535
2.52500000000000	0.592879291833410
2.55000000000000	0.313351703218735
2.57500000000000	-0.00877700110369484
2.60000000000000	-0.299957203672976
2.62500000000000	-0.478830834378214
2.65000000000000	-0.511821546824437
2.67500000000000	-0.419306399177109
2.70000000000000	-0.222052872234193
2.72500000000000	0.0535104250351004
2.75000000000000	0.361568898332445
2.77500000000000	0.638934146213276
2.80000000000000	0.852480309935506
2.82500000000000	0.966693946196758
2.85000000000000	0.943088393185624
2.87500000000000	0.802491196720450
2.90000000000000	0.579740068624286
2.92500000000000	0.305528234313645
2.95000000000000	0.0139876416220561
2.97500000000000	-0.198837741855559
3	-0.287073256800486


==> data/mass_cdf.dat <==
-2	0
-2	0
-1.99000000000000	0
-1.98000000000000	0
-1.97000000000000	0
-1.96000000000000	0
-1.95000000000000	0
-1.94000000000000	0
-1.93000000000000	0
-1.92000000000000	0
-1.91000000000000	0
-1.90000000000000	0
-1.89000000000000	0
-1.88000000000000	0
-1.87000000000000	0
-1.86000000000000	0
-1.85000000000000	0
-1.84000000000000	0
-1.83000000000000	0
-1.82000000000000	0
-1.81000000000000	0
-1.80000000000000	0
-1.79000000000000	0
-1.78000000000000	0
-1.77000000000000	0
-1.76000000000000	0
-1.75000000000000	0
-1.74000000000000	0
-1.73000000000000	0
-1.72000000000000	0
-1.71000000000000	0
-1.70000000000000	0
-1.69000000000000	0
-1.68000000000000	0
-1.67000000000000	0
-1.66000000000000	0
-1.65000000000000	0
-1.64000000000000	0
-1.63000000000000	0
-1.62000000000000	0
-1.61000000000000	0
-1.60000000000000	0
-1.59000000000000	0
-1.58000000000000	0
-1.57000000000000	0
-1.56000000000000	0
-1.55000000000000	0
-1.54000000000000	0
-1.53000000000000	0
-1.52000000000000	0
-1.51000000000000	0
-1.50000000000000	0
-1.49000000000000	0
-1.48000000000000	0
-1.47000000000000	0
-1.46000000000000	0
-1.45000000000000	0
-1.44000000000000	0
-1.43000000000000	0
-1.42000000000000	0
-1.41000000000000	0
-1.40000000000000	0
-1.39000000000000	0
-1.38000000000000	0
-1.37000000000000	0
-1.36000000000000	0
-1.35000000000000	0
-1.34000000000000	0
-1.33000000000000	0
-1.32000000000000	0
-1.31000000000000	0
-1.30000000000000	0
-1.29000000000000	0
-1.28000000000000	0
-1.27000000000000	0
-1.26000000000000	0
-1.25000000000000	0
-1.24000000000000	0
-1.23000000000000	0
-1.22000000000000	0
-1.21000000000000	0
-1.20000000000000	0
-1.19000000000000	0
-1.18000000000000	0
-1.17000000000000	0
-1.16000000000000	0
-1.15000000000000	0
-1.14000000000000	0
-1.13000000000000	0
-1.12000000000000	0
-1.11000000000000	0
-1.10000000000000	0
-1.09000000000000	0
-1.08000000000000	0
-1.07000000000000	0
-1.06000000000000	0
-1.05000000000000	0
-1.04000000000000	0
-1.03000000000000	0
-1.02000000000000	0
-1.01000000000000	0
-1	0
-0.990000000000000	0.0450534136444121
-0.980000000000000	0.0637685608585199
-0.970000000000000	0.0781659319309562
-0.960000000000000	0.0903344706017332
-0.950000000000000	0.101082624104260
-0.940000000000000	0.110824686604459
-0.930000000000000	0.119806583418015
-0.920000000000000	0.128188433697950
-0.910000000000000	0.136081380396776
-0.900000000000000	0.143566293128706
-0.890000000000000	0.150704183984855
-0.880000000000000	0.157542425424044
-0.870000000000000	0.164118669445238
-0.860000000000000	0.170463428383199
-0.850000000000000	0.176601836761398
-0.840000000000000	0.182554890993828
-0.830000000000000	0.188340344427035
-0.820000000000000	0.193973368041357
-0.810000000000000	0.199467047685095
-0.800000000000000	0.204832764699133
-0.790000000000000	0.210080491700079
-0.780000000000000	0.215219025543643
-0.770000000000000	0.220256173038743
-0.760000000000000	0.225198900618425
-0.750000000000000	0.230053456162616
-0.740000000000000	0.234825469053180
-0.730000000000000	0.239520033032771
-0.720000000000000	0.244141775346160
-0.710000000000000	0.248694914840714
-0.700000000000000	0.253183311106635
-0.690000000000000	0.257610506289698
-0.680000000000000	0.261979760868909
-0.670000000000000	0.266294084430582
-0.660000000000000	0.270556262268301
-0.650000000000000	0.274768878480530
-0.640000000000000	0.278934336113571
-0.630000000000000	0.283054874799147
-0.620000000000000	0.287132586257413
-0.610000000000000	0.291169427973018
-0.600000000000000	0.295167235300867
-0.590000000000000	0.299127732216673
-0.580000000000000	0.303052540893470
-0.570000000000000	0.306943190257320
-0.560000000000000	0.310801123652401
-0.550000000000000	0.314627705726490
-0.540000000000000	0.318424228631900
-0.530000000000000	0.322191917623532
-0.520000000000000	0.325931936124476
-0.510000000000000	0.329645390320078
-0.500000000000000	0.333333333333333
-0.490000000000000	0.336996769027646
-0.480000000000000	0.340636655477117
-0.470000000000000	0.344253908139549
-0.460000000000000	0.347849402763034
-0.450000000000000	0.351423978053317
-0.440000000000000	0.354978438125890
-0.430000000000000	0.358513554764042
-0.420000000000000	0.362030069501658
-0.410000000000000	0.365528695547454
-0.400000000000000	0.369010119565545
-0.390000000000000	0.372475003325596
-0.380000000000000	0.375923985234415
-0.370000000000000	0.379357681759642
-0.360000000000000	0.382776688755039
-0.350000000000000	0.386181582695985
-0.340000000000000	0.389572921832895
-0.330000000000000	0.392951247269535
-0.320000000000000	0.396317083972542
-0.310000000000000	0.399670941717869
-0.300000000000000	0.403013315979322
-0.290000000000000	0.406344688763905
-0.280000000000000	0.409665529398267
-0.270000000000000	0.412976295270147
-0.260000000000000	0.416277432528395
-0.250000000000000	0.419569376744834
-0.240000000000000	0.422852553540950
-0.230000000000000	0.426127379182172
-0.220000000000000	0.429394261142248
-0.210000000000000	0.432653598640061
-0.200000000000000	0.435905783151025
-0.190000000000000	0.439151198895049
-0.180000000000000	0.442390223302903
-0.170000000000000	0.445623227462700
-0.160000000000000	0.448850576548078
-0.150000000000000	0.452072630229563
-0.140000000000000	0.455289743070492
-0.130000000000000	0.458502264908795
-0.120000000000000	0.461710541225854
-0.110000000000000	0.464914913503570
-0.0999999999999999	0.468115719570740
-0.0899999999999999	0.471313293939742
-0.0800000000000001	0.474507968134523
-0.0700000000000001	0.477700071010798
-0.0600000000000001	0.480889929069360
-0.0500000000000000	0.484077866763340
-0.0400000000000000	0.487264206800245
-0.0300000000000000	0.490449270439568
-0.0200000000000000	0.493633377786730
-0.0100000000000000	0.496816848084127
0	0.500000000000000
0.0100000000000000	0.503183151915873
0.0200000000000000	0.506366622213270
0.0300000000000000	0.509550729560432
0.0400000000000000	0.512735793199755
0.0500000000000000	0.515922133236660
0.0600000000000001	0.519110070930640
0.0700000000000001	0.522299928989202
0.0800000000000001	0.525492031865477
0.0899999999999999	0.528686706060258
0.0999999999999999	0.531884280429260
0.110000000000000	0.535085086496430
0.120000000000000	0.538289458774147
0.130000000000000	0.541497735091205
0.140000000000000	0.544710256929508
0.150000000000000	0.547927369770437
0.160000000000000	0.551149423451922
0.170000000000000	0.554376772537300
0.180000000000000	0.557609776697097
0.190000000000000	0.560848801104951
0.200000000000000	0.564094216848975
0.210000000000000	0.567346401359940
0.220000000000000	0.570605738857753
0.230000000000000	0.573872620817828
0.240000000000000	0.577147446459050
0.250000000000000	0.580430623255166
0.260000000000000	0.583722567471605
0.270000000000000	0.587023704729853
0.280000000000000	0.590334470601733
0.290000000000000	0.593655311236095
0.300000000000000	0.596986684020678
0.310000000000000	0.600329058282131
0.320000000000000	0.603682916027458
0.330000000000000	0.607048752730465
0.340000000000000	0.610427078167105
0.350000000000000	0.613818417304015
0.360000000000000	0.617223311244961
0.370000000000000	0.620642318240358
0.380000000000000	0.624076014765585
0.390000000000000	0.627524996674404
0.400000000000000	0.630989880434455
0.410000000000000	0.634471304452546
0.420000000000000	0.637969930498342
0.430000000000000	0.641486445235958
0.440000000000000	0.645021561874111
0.450000000000000	0.648576021946683
0.460000000000000	0.652150597236966
0.470000000000000	0.655746091860452
0.480000000000000	0.659363344522883
0.490000000000000	0.663003230972354
0.500000000000000	0.666666666666667
0.510000000000000	0.670354609679922
0.520000000000000	0.674068063875524
0.530000000000000	0.677808082376468
0.540000000000000	0.681575771368100
0.550000000000000	0.685372294273510
0.560000000000000	0.689198876347600
0.570000000000000	0.693056809742680
0.580000000000000	0.696947459106530
0.590000000000000	0.700872267783327
0.600000000000000	0.704832764699134
0.610000000000000	0.708830572026983
0.620000000000000	0.712867413742587
0.630000000000000	0.716945125200853
0.640000000000000	0.721065663886429
0.650000000000000	0.725231121519470
0.660000000000000	0.729443737731699
0.670000000000000	0.733705915569418
0.680000000000000	0.738020239131091
0.690000000000000	0.742389493710302
0.700000000000000	0.746816688893365
0.710000000000000	0.751305085159287
0.720000000000000	0.755858224653840
0.730000000000000	0.760479966967229
0.740000000000000	0.765174530946820
0.750000000000000	0.769946543837384
0.760000000000000	0.774801099381575
0.770000000000000	0.779743826961257
0.780000000000000	0.784780974456357
0.790000000000000	0.789919508299922
0.800000000000000	0.795167235300867
0.810000000000000	0.800532952314905
0.820000000000000	0.806026631958644
0.830000000000000	0.811659655572965
0.840000000000000	0.817445109006172
0.850000000000000	0.823398163238602
0.860000000000000	0.829536571616801
0.870000000000000	0.835881330554762
0.880000000000000	0.842457574575956
0.890000000000000	0.849295816015145
0.900000000000000	0.856433706871294
0.910000000000000	0.863918619603224
0.920000000000000	0.871811566302050
0.930000000000000	0.880193416581985
0.940000000000000	0.889175313395541
0.950000000000000	0.898917375895740
0.960000000000000	0.909665529398267
0.970000000000000	0.921834068069044
0.980000000000000	0.936231439141480
0.990000000000000	0.954946586355588
1	1
1.01000000000000	1
1.02000000000000	1
1.03000000000000	1
1.04000000000000	1
1.05000000000000	1
1.06000000000000	1
1.07000000000000	1
1.08000000000000	1
1.09000000000000	1
1.10000000000000	1
1.11000000000000	1
1.12000000000000	1
1.13000000000000	1
1.14000000000000	1
1.15000000000000	1
1.16000000000000	1
1.17000000000000	1
1.18000000000000	1
1.19000000000000	1
1.20000000000000	1
1.21000000000000	1
1.22000000000000	1
1.23000000000000	1
1.24000000000000	1
1.25000000000000	1
1.26000000000000	1
1.27000000000000	1
1.28000000000000	1
1.29000000000000	1
1.30000000000000	1
1.31000000000000	1
1.32000000000000	1
1.33000000000000	1
1.34000000000000	1
1.35000000000000	1
1.36000000000000	1
1.37000000000000	1
1.38000000000000	1
1.39000000000000	1
1.40000000000000	1
1.41000000000000	1
1.42000000000000	1
1.43000000000000	1
1.44000000000000	1
1.45000000000000	1
1.46000000000000	1
1.47000000000000	1
1.48000000000000	1
1.49000000000000	1
1.50000000000000	1
1.51000000000000	1
1.52000000000000	1
1.53000000000000	1
1.54000000000000	1
1.55000000000000	1
1.56000000000000	1
1.57000000000000	1
1.58000000000000	1
1.59000000000000	1
1.60000000000000	1
1.61000000000000	1
1.62000000000000	1
1.63000000000000	1
1.64000000000000	1
1.65000000000000	1
1.66000000000000	1
1.67000000000000	1
1.68000000000000	1
1.69000000000000	1
1.70000000000000	1
1.71000000000000	1
1.72000000000000	1
1.73000000000000	1
1.74000000000000	1
1.75000000000000	1
1.76000000000000	1
1.77000000000000	1
1.78000000000000	1
1.79000000000000	1
1.80000000000000	1
1.81000000000000	1
1.82000000000000	1
1.83000000000000	1
1.84000000000000	1
1.85000000000000	1
1.86000000000000	1
1.87000000000000	1
1.88000000000000	1
1.89000000000000	1
1.90000000000000	1
1.91000000000000	1
1.92000000000000	1
1.93000000000000	1
1.94000000000000	1
1.95000000000000	1
1.96000000000000	1
1.97000000000000	1
1.98000000000000	1
1.99000000000000	1
2	1
2	1

==> data/mass_pdf.dat <==
-2 0
-1.99000000000000	0.0225267068222061
-1.98000000000000	0.0318842804292599
-1.97000000000000	0.0390829659654781
-1.96000000000000	0.0451672353008666
-1.95000000000000	0.0505413120521300
-1.94000000000000	0.0554123433022297
-1.93000000000000	0.0599032917090075
-1.92000000000000	0.0640942168489750
-1.91000000000000	0.0680406901983880
-1.90000000000000	0.0717831465643532
-1.89000000000000	0.0753520919924277
-1.88000000000000	0.0787712127120222
-1.87000000000000	0.0820593347226188
-1.86000000000000	0.0852317141915995
-1.85000000000000	0.0883009183806989
-1.84000000000000	0.0912774454969142
-1.83000000000000	0.0941701722135174
-1.82000000000000	0.0969866840206783
-1.81000000000000	0.0997335238425477
-1.80000000000000	0.102416382349567
-1.79000000000000	0.105040245850039
-1.78000000000000	0.107609512771821
-1.77000000000000	0.110128086519371
-1.76000000000000	0.112599450309213
-1.75000000000000	0.115026728081308
-1.74000000000000	0.117412734526590
-1.73000000000000	0.119760016516385
-1.72000000000000	0.122070887673080
-1.71000000000000	0.124347457420357
-1.70000000000000	0.126591655553318
-1.69000000000000	0.128805253144849
-1.68000000000000	0.130989880434455
-1.67000000000000	0.133147042215291
-1.66000000000000	0.135278131134150
-1.65000000000000	0.137384439240265
-1.64000000000000	0.139467168056785
-1.63000000000000	0.141527437399574
-1.62000000000000	0.143566293128706
-1.61000000000000	0.145584713986509
-1.60000000000000	0.147583617650433
-1.59000000000000	0.149563866108337
-1.58000000000000	0.151526270446735
-1.57000000000000	0.153471595128660
-1.56000000000000	0.155400561826200
-1.55000000000000	0.157313852863245
-1.54000000000000	0.159212114315950
-1.53000000000000	0.161095958811766
-1.52000000000000	0.162965968062238
-1.51000000000000	0.164822695160039
-1.50000000000000	0.166666666666667
-1.49000000000000	0.168498384513823
-1.48000000000000	0.170318327738559
-1.47000000000000	0.172126954069774
-1.46000000000000	0.173924701381517
-1.45000000000000	0.175711989026658
-1.44000000000000	0.177489219062945
-1.43000000000000	0.179256777382021
-1.42000000000000	0.181015034750829
-1.41000000000000	0.182764347773727
-1.40000000000000	0.184505059782773
-1.39000000000000	0.186237501662798
-1.38000000000000	0.187961992617208
-1.37000000000000	0.189678840879821
-1.36000000000000	0.191388344377519
-1.35000000000000	0.193090791347993
-1.34000000000000	0.194786460916448
-1.33000000000000	0.196475623634767
-1.32000000000000	0.198158541986271
-1.31000000000000	0.199835470858935
-1.30000000000000	0.201506657989661
-1.29000000000000	0.203172344381952
-1.28000000000000	0.204832764699133
-1.27000000000000	0.206488147635074
-1.26000000000000	0.208138716264198
-1.25000000000000	0.209784688372417
-1.24000000000000	0.211426276770475
-1.23000000000000	0.213063689591086
-1.22000000000000	0.214697130571124
-1.21000000000000	0.216326799320030
-1.20000000000000	0.217952891575513
-1.19000000000000	0.219575599447525
-1.18000000000000	0.221195111651452
-1.17000000000000	0.222811613731350
-1.16000000000000	0.224425288274039
-1.15000000000000	0.226036315114782
-1.14000000000000	0.227644871535246
-1.13000000000000	0.229251132454397
-1.12000000000000	0.230855270612927
-1.11000000000000	0.232457456751785
-1.10000000000000	0.234057859785370
-1.09000000000000	0.235656646969871
-1.08000000000000	0.237253984067262
-1.07000000000000	0.238850035505399
-1.06000000000000	0.240444964534680
-1.05000000000000	0.242038933381670
-1.04000000000000	0.243632103400123
-1.03000000000000	0.245224635219784
-1.02000000000000	0.246816688893365
-1.01000000000000	0.248408424042063
-1	0.250000000000000
-0.990000000000000	0.251591575957937
-0.980000000000000	0.253183311106635
-0.970000000000000	0.254775364780216
-0.960000000000000	0.256367896599877
-0.950000000000000	0.257961066618330
-0.940000000000000	0.259555035465320
-0.930000000000000	0.261149964494601
-0.920000000000000	0.262746015932738
-0.910000000000000	0.264343353030129
-0.900000000000000	0.265942140214630
-0.890000000000000	0.267542543248215
-0.880000000000000	0.269144729387073
-0.870000000000000	0.270748867545603
-0.860000000000000	0.272355128464754
-0.850000000000000	0.273963684885218
-0.840000000000000	0.275574711725961
-0.830000000000000	0.277188386268650
-0.820000000000000	0.278804888348548
-0.810000000000000	0.280424400552475
-0.800000000000000	0.282047108424487
-0.790000000000000	0.283673200679970
-0.780000000000000	0.285302869428876
-0.770000000000000	0.286936310408914
-0.760000000000000	0.288573723229525
-0.750000000000000	0.290215311627583
-0.740000000000000	0.291861283735802
-0.730000000000000	0.293511852364926
-0.720000000000000	0.295167235300867
-0.710000000000000	0.296827655618048
-0.700000000000000	0.298493342010339
-0.690000000000000	0.300164529141065
-0.680000000000000	0.301841458013729
-0.670000000000000	0.303524376365233
-0.660000000000000	0.305213539083552
-0.650000000000000	0.306909208652007
-0.640000000000000	0.308611655622481
-0.630000000000000	0.310321159120179
-0.620000000000000	0.312038007382792
-0.610000000000000	0.313762498337202
-0.600000000000000	0.315494940217227
-0.590000000000000	0.317235652226273
-0.580000000000000	0.318984965249171
-0.570000000000000	0.320743222617979
-0.560000000000000	0.322510780937055
-0.550000000000000	0.324288010973342
-0.540000000000000	0.326075298618483
-0.530000000000000	0.327873045930226
-0.520000000000000	0.329681672261441
-0.510000000000000	0.331501615486177
-0.500000000000000	0.333333333333333
-0.490000000000000	0.335177304839961
-0.480000000000000	0.337034031937762
-0.470000000000000	0.338904041188234
-0.460000000000000	0.340787885684050
-0.450000000000000	0.342686147136755
-0.440000000000000	0.344599438173800
-0.430000000000000	0.346528404871340
-0.420000000000000	0.348473729553265
-0.410000000000000	0.350436133891663
-0.400000000000000	0.352416382349567
-0.390000000000000	0.354415286013491
-0.380000000000000	0.356433706871294
-0.370000000000000	0.358472562600426
-0.360000000000000	0.360532831943215
-0.350000000000000	0.362615560759735
-0.340000000000000	0.364721868865850
-0.330000000000000	0.366852957784709
-0.320000000000000	0.369010119565545
-0.310000000000000	0.371194746855151
-0.300000000000000	0.373408344446682
-0.290000000000000	0.375652542579643
-0.280000000000000	0.377929112326920
-0.270000000000000	0.380239983483615
-0.260000000000000	0.382587265473410
-0.250000000000000	0.384973271918692
-0.240000000000000	0.387400549690787
-0.230000000000000	0.389871913480629
-0.220000000000000	0.392390487228179
-0.210000000000000	0.394959754149961
-0.200000000000000	0.397583617650433
-0.190000000000000	0.400266476157452
-0.180000000000000	0.403013315979322
-0.170000000000000	0.405829827786483
-0.160000000000000	0.408722554503086
-0.150000000000000	0.411699081619301
-0.140000000000000	0.414768285808401
-0.130000000000000	0.417940665277381
-0.120000000000000	0.421228787287978
-0.110000000000000	0.424647908007572
-0.100000000000000	0.428216853435647
-0.0900000000000000	0.431959309801612
-0.0800000000000000	0.435905783151025
-0.0700000000000000	0.440096708290993
-0.0600000000000000	0.444587656697770
-0.0500000000000000	0.449458687947870
-0.0400000000000000	0.454832764699133
-0.0300000000000000	0.460917034034522
-0.0200000000000000	0.468115719570740
-0.0100000000000000	0.477473293177794
0	0.500000000000000
0	0.500000000000000
0	0.500000000000000
0.0100000000000000	0.477473293177794
0.0200000000000000	0.468115719570740
0.0300000000000000	0.460917034034522
0.0400000000000000	0.454832764699133
0.0500000000000000	0.449458687947870
0.0600000000000000	0.444587656697770
0.0700000000000000	0.440096708290993
0.0800000000000000	0.435905783151025
0.0900000000000000	0.431959309801612
0.100000000000000	0.428216853435647
0.110000000000000	0.424647908007572
0.120000000000000	0.421228787287978
0.130000000000000	0.417940665277381
0.140000000000000	0.414768285808401
0.150000000000000	0.411699081619301
0.160000000000000	0.408722554503086
0.170000000000000	0.405829827786483
0.180000000000000	0.403013315979322
0.190000000000000	0.400266476157452
0.200000000000000	0.397583617650433
0.210000000000000	0.394959754149961
0.220000000000000	0.392390487228179
0.230000000000000	0.389871913480629
0.240000000000000	0.387400549690787
0.250000000000000	0.384973271918692
0.260000000000000	0.382587265473410
0.270000000000000	0.380239983483615
0.280000000000000	0.377929112326920
0.290000000000000	0.375652542579643
0.300000000000000	0.373408344446682
0.310000000000000	0.371194746855151
0.320000000000000	0.369010119565545
0.330000000000000	0.366852957784709
0.340000000000000	0.364721868865850
0.350000000000000	0.362615560759735
0.360000000000000	0.360532831943215
0.370000000000000	0.358472562600426
0.380000000000000	0.356433706871294
0.390000000000000	0.354415286013491
0.400000000000000	0.352416382349567
0.410000000000000	0.350436133891663
0.420000000000000	0.348473729553265
0.430000000000000	0.346528404871340
0.440000000000000	0.344599438173800
0.450000000000000	0.342686147136755
0.460000000000000	0.340787885684050
0.470000000000000	0.338904041188234
0.480000000000000	0.337034031937762
0.490000000000000	0.335177304839961
0.500000000000000	0.333333333333333
0.510000000000000	0.331501615486177
0.520000000000000	0.329681672261441
0.530000000000000	0.327873045930226
0.540000000000000	0.326075298618483
0.550000000000000	0.324288010973342
0.560000000000000	0.322510780937055
0.570000000000000	0.320743222617979
0.580000000000000	0.318984965249171
0.590000000000000	0.317235652226273
0.600000000000000	0.315494940217227
0.610000000000000	0.313762498337202
0.620000000000000	0.312038007382792
0.630000000000000	0.310321159120179
0.640000000000000	0.308611655622481
0.650000000000000	0.306909208652007
0.660000000000000	0.305213539083552
0.670000000000000	0.303524376365233
0.680000000000000	0.301841458013729
0.690000000000000	0.300164529141065
0.700000000000000	0.298493342010339
0.710000000000000	0.296827655618048
0.720000000000000	0.295167235300867
0.730000000000000	0.293511852364926
0.740000000000000	0.291861283735802
0.750000000000000	0.290215311627583
0.760000000000000	0.288573723229525
0.770000000000000	0.286936310408914
0.780000000000000	0.285302869428876
0.790000000000000	0.283673200679970
0.800000000000000	0.282047108424487
0.810000000000000	0.280424400552475
0.820000000000000	0.278804888348548
0.830000000000000	0.277188386268650
0.840000000000000	0.275574711725961
0.850000000000000	0.273963684885218
0.860000000000000	0.272355128464754
0.870000000000000	0.270748867545603
0.880000000000000	0.269144729387073
0.890000000000000	0.267542543248215
0.900000000000000	0.265942140214630
0.910000000000000	0.264343353030129
0.920000000000000	0.262746015932738
0.930000000000000	0.261149964494601
0.940000000000000	0.259555035465320
0.950000000000000	0.257961066618330
0.960000000000000	0.256367896599877
0.970000000000000	0.254775364780216
0.980000000000000	0.253183311106635
0.990000000000000	0.251591575957937
1	0.250000000000000
1.01000000000000	0.248408424042063
1.02000000000000	0.246816688893365
1.03000000000000	0.245224635219784
1.04000000000000	0.243632103400123
1.05000000000000	0.242038933381670
1.06000000000000	0.240444964534680
1.07000000000000	0.238850035505399
1.08000000000000	0.237253984067262
1.09000000000000	0.235656646969871
1.10000000000000	0.234057859785370
1.11000000000000	0.232457456751785
1.12000000000000	0.230855270612927
1.13000000000000	0.229251132454397
1.14000000000000	0.227644871535246
1.15000000000000	0.226036315114782
1.16000000000000	0.224425288274039
1.17000000000000	0.222811613731350
1.18000000000000	0.221195111651452
1.19000000000000	0.219575599447525
1.20000000000000	0.217952891575513
1.21000000000000	0.216326799320030
1.22000000000000	0.214697130571124
1.23000000000000	0.213063689591086
1.24000000000000	0.211426276770475
1.25000000000000	0.209784688372417
1.26000000000000	0.208138716264198
1.27000000000000	0.206488147635074
1.28000000000000	0.204832764699133
1.29000000000000	0.203172344381952
1.30000000000000	0.201506657989661
1.31000000000000	0.199835470858935
1.32000000000000	0.198158541986271
1.33000000000000	0.196475623634767
1.34000000000000	0.194786460916448
1.35000000000000	0.193090791347993
1.36000000000000	0.191388344377519
1.37000000000000	0.189678840879821
1.38000000000000	0.187961992617208
1.39000000000000	0.186237501662798
1.40000000000000	0.184505059782773
1.41000000000000	0.182764347773727
1.42000000000000	0.181015034750829
1.43000000000000	0.179256777382021
1.44000000000000	0.177489219062945
1.45000000000000	0.175711989026658
1.46000000000000	0.173924701381517
1.47000000000000	0.172126954069774
1.48000000000000	0.170318327738559
1.49000000000000	0.168498384513823
1.50000000000000	0.166666666666667
1.51000000000000	0.164822695160039
1.52000000000000	0.162965968062238
1.53000000000000	0.161095958811766
1.54000000000000	0.159212114315950
1.55000000000000	0.157313852863245
1.56000000000000	0.155400561826200
1.57000000000000	0.153471595128660
1.58000000000000	0.151526270446735
1.59000000000000	0.149563866108337
1.60000000000000	0.147583617650433
1.61000000000000	0.145584713986509
1.62000000000000	0.143566293128706
1.63000000000000	0.141527437399574
1.64000000000000	0.139467168056785
1.65000000000000	0.137384439240265
1.66000000000000	0.135278131134150
1.67000000000000	0.133147042215291
1.68000000000000	0.130989880434455
1.69000000000000	0.128805253144849
1.70000000000000	0.126591655553318
1.71000000000000	0.124347457420357
1.72000000000000	0.122070887673080
1.73000000000000	0.119760016516385
1.74000000000000	0.117412734526590
1.75000000000000	0.115026728081308
1.76000000000000	0.112599450309213
1.77000000000000	0.110128086519371
1.78000000000000	0.107609512771821
1.79000000000000	0.105040245850039
1.80000000000000	0.102416382349567
1.81000000000000	0.0997335238425477
1.82000000000000	0.0969866840206783
1.83000000000000	0.0941701722135174
1.84000000000000	0.0912774454969142
1.85000000000000	0.0883009183806989
1.86000000000000	0.0852317141915995
1.87000000000000	0.0820593347226188
1.88000000000000	0.0787712127120222
1.89000000000000	0.0753520919924277
1.90000000000000	0.0717831465643532
1.91000000000000	0.0680406901983880
1.92000000000000	0.0640942168489750
1.93000000000000	0.0599032917090075
1.94000000000000	0.0554123433022297
1.95000000000000	0.0505413120521300
1.96000000000000	0.0451672353008666
1.97000000000000	0.0390829659654781
1.98000000000000	0.0318842804292599
1.99000000000000	0.0225267068222061
2 0
